Reactive Synthesis from Extended Bounded Response LTL Specifications

Reactive synthesis is a key technique for the design of correct-by-construction systems and has been thoroughly investigated in the last decades. It consists in the synthesis of a controller that reacts to environment's inputs satisfying a given temporal logic specification. Common approaches are based on the explicit construction of automata and on their determinization, which limit their scalability. In this paper, we introduce a new fragment of Linear Temporal Logic, called Extended Bounded Response LTL (\LTLEBR), that allows one to combine bounded and universal unbounded temporal operators (thus covering a large set of practical cases), and we show that reactive synthesis from \LTLEBR specifications can be reduced to solving a safety game over a deterministic symbolic automaton built directly from the specification. We prove the correctness of the proposed approach and we successfully evaluate it on various benchmarks.

==> rebuttal.txt <==
We thank all the reviewers for the insightful comments. Let us briefly address 
the main questions that have been raised.

REVIEW 1 - item 1 in "Comments":
Indeed the paper misses the case for (Xp)Rq. 
We can add also this case in the following way:
  (i) we corrected the syntax of (Canonical) PastLTLEBR by adding the missing
      case "... | (X^i psi) R phi"
  (ii) we adjust the construction of the monitor for X^{i}(psi_1 R psi2). In 
       particular, in the definition of the monitor for psi_1 (bottom part of
       the lstlisting), we modify the case "counter<i": if psi_1 does not
       contain any X as its top-level operator, then this case remain as before;
       otherwise, if psi_1 is prefixed by X^j, then we write "counter < i + j".
       Similarly, we replaced the monitor variable for \psi_2 with the one for
       Z^{j}(\psi_2), and accordingly we added the definition of the monitor for
       Z\alpha, which was missing.
Thanks for pointing it out.


 
REVIEW 1 - item 2 in "Comments":
Almost all the benchmarks of the SYNTCOMP that belongs to LTL_EBR (which Figure
7 refers to) are of the following type:
  G( /\_i A_i <-> B_i)
where A_i and B_i are Boolean formulas. The benchmarks on which ltlsynt
performs better than ebr-ltl-synth are solved by both the tools in less than
0.2 seconds, thus it is hard to give an explanation for this small difference
of time.
As for the benchmarks on which ebr-ltl-synth performs better than ltlsynt, we
can take into consideration the benchmarks where ltlsynt reaches the timeout,
which are the following ones:
  - Radarboard.tlsf 
  - Cockpitboard.tlsf
  - shift12.tlsf
As said before, they are of the type G( /\_i A_i <-> B_i) but they have a
higher number of conjuncts w.r.t. the other benchmarks. For example,
"ActionConverter.tlsf" has 17 conjuncts (ltlsynth took 0.05 sec., ebr-ltl-synth
took 0.1 sec.), while "Radarboard.tlsf" has 53 conjuncts (ltlsynth reached the
timeout, ebr-ltl-synth took 7.7 sec.).
We will add these details to the paper.


REVIEW 1 - item 4 in "Comments on the writing":
Regarding the future work, as we pointed out in the last paragraph of the
Conclusions section, we are trying to generalize the approach in order to deal
with assumptions (see GR(1)). We will add that we are working also on different
safety reductions in order to exploit Safraless (in general) and Bounded
Synthesis (in particular) approaches to deal with LTL in its generality (as you
pointed out).



REVIEW 3 - comment "The authors remark that translating the bounded temporal
           operators [...]"
The observation about the fact that LTL_EBR can be exponentially more succinct
than Safety LTL is done in Sec.3.B, where we defined the specification language
of LTL_EBR and compared it with other formalisms. Therefore, our observation
was only about the translation between the two formalisms, and not about the
complexity of the solving process, where the transformation into PastLTLEBR
comes into play.



REVIEW 3 - main question:
The question about the comparison between our tool and SSyft is a relevant one,
as they both deal with safety properties in different ways.  Unfortunately,
after asking the link for the repository of SSyft to the corresponding authors
of [24], we found out that some crucial parts of the tool were missing (like
the parser and part of the translation into DFA). We asked again the developers
to fix this or to give us at least (i) a static binary of the tool (for example
the one used for the experimental evaluations in [24]), or (ii) a compiled
version for StarExec (so as to run SSyft together with all the other tools).
Despite being very kind in the reply, they fixed the missing parts but the code
was still difficult to compile, both for the StarExec platform and for our PC,
as for example it required to *install* the *Debian* packages for CUDD and
MONA.
Recently, we tried to compile again the tool inside Ubuntu, and we discovered
that another part of the tool (the translation from LTL to FOL) was missing.
We plan to conclude the compilation of SSyft as soon as the authors will fix
all the missing parts, and to present the comparision between ebr-ltl-synth and
SSyft in an extended version of the paper.



REVIEW 3 - question "-- Is the recursive rewriting in canonize guaranteed to
terminate with a formula in Canonical PastLTL_EBR?"
Yes, it is. This result is stated in Proposition 4.





==> sections/equivalences/README.txt <==
In this folder, there are all the rewriting rules present in the paper.
If the rule divides in case depending on whether i > j or viceversa, there are
two files corresponding to the rule (e.g. r3-1.smv and r3-2.smv).

The files containing the 'aux' word correspond to the *auxiliary* rules of the
proofs in the appendix of the paper.

All the rules from R1 to R7 are checked against *strong equivalence*, that is
we check that, for all sigma and for all i
           sigma,i \models f1   iff   sigma,i \models f2
The only exception is rule R-flat, which is checked only againts (simple)
equivalence.

To test a single file, type:
$ nuXmv <name>.smv



==> todo.txt <==
0. Your camera-ready copy should be based on the IEEE style file:

  As the default mode is journal, you should use the conference mode of the
  template (\documentclass[conference]{IEEEtran}). This leaves us enough space at
  the bottom to insert the DOI.
    => DONE.

  You should also upload the LaTeX sources for your publication (not only the
  PDFs) - this gives us the option to make modifications to the camera-ready
  copy, in case it is necessary. You can upload it all (pdf + sources) in one zip
  file. 

0. Copyright form
  Please fill the copyright form for FMCAD, which can be found here:

  and upload it to easychair. Upload the entire FOLDER (see email). 


0. Remove references to Appendix? (since the final version of the paper will
   not contain the appendix)
     => DONE.

0. Insert ORCHiD number for each author. See email for the right command.
   => DONE.

1. Fix the case for (Xp)Rq.
     => DONE. 

2. "p3. In the definition of LTL_EBR it would be good to be more explicit about
   what the start symbol is in the grammar…. \tau I presume… but then in the
   subsequent paragraph \phi is used."
   => DONE. I explicited "tau" in the definition of LTLEBR.

3. Define the term constant in a proper definition environment and establish
   its relation with maximum depth. Briefly referring to $M$ as the greatest
   constant and then continually referring to it is confusing for a novice reader
   with a short focus span. 
   => Non ho capito cosa vuole dire.

4. We suggest a consistent notation in case of $\sigma, i \models \varphi$,
   $\sigma_i \models \varphi$, and $\sigma \models_i \varphi$.
   => DONE.

5. The abstract and the introduction can benefit from some further polishing.
   => Non ho capito cosa vuole dire.

6. Future work? For example, can this symbolic monitor construction method get
   extended to other sub-classes of omega-regular languages? Do synthesis
   methods that are developed for the average practical cases (i.e., Safraless,
   bounded) benefit from this construction?!
    => DONE, in Sec.7.

7. I think that, if we are being picky, the definition of deterministic SSA
   should be ‘if’ rather than ‘if and only if’ as (2) gives a syntactic
   restriction on the transition relation whereas for determinism we only require
   a less restrictive semantic restriction.
    => DONE, ha ragione.

8. In the final example of III.A you use a X operator with a superscript h2 to
   represent h2 repetitions of X. This is a little confusing at this point
   given the use of [superscripts] to indicate bounds.
    => DONE in Sec.2

9. “However, since constants in LTL_EBR are represented by using a logarithmic
   encoding” - this wasn’t clear until much later in the paper.
   => NOT RELEVANT: ha capito male cosa stiamo dicendo e pensa che stiamo
      parlando di come dopo trasformiamo la formula in automi.
      Quello che stiamo intendendo noi è semplicemente che la sintessi
      di LTLEBR ammette costanti e queste vengono rappresentate
      logaritmicamente, cioè con qualsiasi encoding tranne quello unario.
      Dato che è una questione di sintassi, questa frase è corretta dove sta.

10. A little extra intuition as to the semantics of the SMV programs would have
    been appreciated.
    => NOT RELEVANT. Citiamo [6] quando parliamo di SMV.

11. Question: Have you compared experimentally your approach with the method in
    [24], implemented in SSyft? If not, why?  It would be interesting to
    compare:
    1) the time for constructing a symbolic deterministic safety automaton using
       your method and the time to construct such an automaton following the
       procedure in [24];
    2) the performance of symbolic safety game solver on the games corresponding
       the symbolic automata resulting from the two approaches.
    => DONE

12. Definition 7: It would be nice to state and explain the conditions on the
    use of the release operator.
    => DONE. Si riferisce all'argomento a sx dei release. 
             L'ho messo in Sec.4, subito dopo le rewriting rules.
             Mettere questa osservazione subito dopo la def. di LTLEBR 
             richiedeva di definire troppe cose, tipo le rewriting rules
             per esempio. Inoltre, dato che il problema sull'argomento
             a sx del release riguarda proprio le rewriting rules, mi
             sembra il posto giusto.

13. Definition 8 and 9: It would be nice to provide the intuition regarding
    these fragments when you define them (some bits appear only later in the
    section).
    => NOT RELEVANT: abbiamo scritto a cosa servono. Un'intuizione oltre
                     a questa non saprei come scriverla.

14. It is not clear what the comment "Note that, thanks to the new error bits,
    the transition relation is total." refers to, since the transition relation
    is defined later.
    => DONE. Ha ragione, non è per niente adatta quella frase lì. L'ho tolta:
    era più un refuso delle note.

